Interference management for coexisting Internet of Things networks over unlicensed spectrum

The main building block of Internet of Things (IoT) ecosystem is providing low-cost scalable connectivity for the radio/compute-constrained devices. This connectivity could be realized over the licensed spectrum like Narrowband-IoT (NBIoT) networks, or over the unlicensed spectrum like NBIoT-Unlicensed, SigFox and LoRa networks. In this paper, performance of IoT communications utilizing the unlicensed band, e.g. the 863-870 MHz in the Europe, in indoor use-cases like smart home, is investigated. More specifically, we focus on two scenarios for channel access management: i) coordinated access, where the activity patterns of gateways and sensors are coordinated with neighbors, and ii) uncoordinated access, in which each gateway and its associated nodes work independently from the neighbor ones. We further investigate a distributed coordination scheme in which, devices learn to coordinate their activity patterns leveraging tools from reinforcement learning. Closed-form expressions for capacity of the system, in terms of the number of sustained connections per gateway fulfilling a minimum quality of service (QoS) constraint are derived, and are further evaluated using simulations. Furthermore, delay-reliability and inter network interference-intra network collision performance tradeoffs offered by coordination are figured out. The simulation results highlight the impact of system and traffic parameters on the performance tradeoffs and characterize performance regions in which coordinated scheme outperforms the uncoordinated one, and vice versa. For example, for a packet loss requirement of 1%, the number of connected devices could be doubled by coordination.

==> bio.txt <==
Amin Azari received the Ph.D. degree in information and communication technology from KTH Royal
 Institute of Technology, Sweden in 2018. Currently, he is an experienced researcher at Ericsson,
 and a research fellow at KTH Royal Institute of Technology. His research interests include 5G/6G 
network design, AI operations for network management and automation. 

Meysam Masoudi (S16) is currently a Ph.D. student at the department of Communication Systems
at KTH Royal Institute of Technology, Sweden. He
received his B.Sc. and M.Sc. degrees all in electrical
engineering in 2013 and 2016, from the Amirkabir
University of Technology, Iran. His research interests include Mobile Cloud Comput
